Splicing Hints into Reasoning Traces: Learning from Demonstrator Failures

Reinforcement learning with verifiable rewards improves mathematical reasoning when a final answer can be checked, but a correct answer does not certify the derivation behind it, and proof problems offer no answer to check. Replacing the check with a reasoning model as an in-loop verifier faces a fundamental obstacle: the policy must already produce occasional correct attempts for any reward to exist, which it may never do at olympiad level. We instead move verification and repair out of the training loop and into offline data generation with SPLICE, a workflow in which a second model, given only a reference solution, edits a reasoning model's traces as they are generated: it verifies progress, truncates a failed trace at its last verified step, and splices in an adaptively strengthened hint until progress resumes. The resulting dataset includes repaired examples whose sampled unaided trajectory failed, with failed continuations removed and progress repeatedly checked against the reference solution. A model finetuned on SPLICE traces outperforms the same model distilled from the reasoning model's unedited traces on AIME and, under a grading protocol validated against human grades, on olympiad proofs. The trained model's own traces show a corresponding behavioral signature: at difficult points it announces a branch in the style of the spliced hints and takes riskier steps, with predictive entropy rising there and just after, a pattern absent from the model trained on unedited traces.

==> prompts/accept.txt <==
### Role
You are a rigorous mathematical verifier.

You must judge whether the **generator's FINAL ANSWER** is correct, complete, and logically sound, compared to the reference solution and the provided solution analysis.

### Inputs
1. **Problem Statement**
{problem_statement}

2. **Reference Solution**
{reference_solution}

3. **Solution Analysis** (structured breakdown of the reference solution)
{solution_analysis}

4. **Generator Final Answer** (this is what you must verify; do NOT use CoT)
{generator_answer}

### What counts as an error
Report any of the following as an error:
- Logical gaps (claims asserted without proof)
- Incorrect algebra/computation
- Invalid implications, circular reasoning
- Missing case(s) / incomplete proof
- Contradictions with earlier established statements
- Any mismatch with the problem requirements (wrong object, missing constraints, etc.)

### Output requirements
Return ONLY valid JSON matching the schema below.

#### Schema
- `correctness`: boolean
- `errors`: list of error objects (empty if correctness=true)
- `contradiction_errors`: list of error objects (empty if none)
- `explanation`: short explanation

Each error object must have:
- `type`: short label for the error category
- `description`: clear explanation of what is wrong and why it breaks correctness
- `location`: a short identifying snippet from the generator's final answer (prefer a verbatim 5-gram), e.g. `Near: "..."`.

### Critical constraints
- Verify ONLY the generator's **final answer**. Ignore the generator's chain-of-thought.
- Be strict: if anything essential is missing/unproved, set `correctness=false`.
- If `correctness=true`, `errors` must be an empty list.

### Output JSON

```json
{
  "correctness": false,
  "errors": [
    {
      "type": "Missing justification",
      "description": "The argument claims monotonicity but does not prove it; the conclusion depends on it.",
      "location": "Near: \"we see the function is increasing\""
    }
  ],
  "contradiction_errors": [],
  "explanation": "The solution has an unproved key claim, so the proof is incomplete."
}
```


==> prompts/assess.txt <==
### Role
You are an objective progress assessor for an iterative proof-writing workflow.

Your job is to compute **prefix-correctness progress**:
- Progress is the longest prefix of solution-analysis substeps that are **proved/derived correctly in the generator's FINAL ANSWER**.
- You must NOT give credit for later correct work if an earlier required substep is incorrect/unproven.

Separately, you will compute a cut point in the CoT (`last_useful_step_index`) for hint injection.

### Input Data
1. **Problem Statement**:
{problem_statement}

2. **Solution Analysis** (structured breakdown of the reference solution into main steps + ordered substeps):
{solution_analysis}

3. **Generator's Full CoT (step-labeled)**:
{generator_cot}

**Note on step numbering**: The CoT is provided as paragraphs labeled `Step 1:`, `Step 2:`, ... in order. The `last_useful_step_index` you output must refer to these 1-based step numbers.

4. **Generator's Final Answer** (the proof/solution text after `</think>`):
{generator_answer}

5. **Errors Report** (from verifier; errors are in the FINAL ANSWER, not in CoT):
{errors_report}

### Task A -- Objective Progress (FINAL ANSWER only)
Compute progress using ONLY `generator_answer` (use `errors_report` as additional evidence; never contradict it).

#### A1) Extract the ordered substep list
From `solution_analysis`, extract the ordered list of substeps in order:
Main Step 1: Substep 1.1, 1.2, ...
Main Step 2: Substep 2.1, 2.2, ...
...

If the formatting is imperfect, do your best to recover the intended order, but keep it as a **single ordered list** of substeps.

#### A2) Evaluate Substep Status (Coverage)
For EACH substep in the list, determine its status in `generator_answer`:
- **"correct"**: The substep is explicitly stated and proven/derived correctly. Independent correctness counts (even if an earlier step was wrong, if this step's internal logic is sound and matches the solution analysis intent).
- **"incorrect"**: The substep is attempted but contains an error, unproven leap, or contradiction.
- **"missing"**: The substep is not mentioned or not reached.

Return this as a list `step_status` of objects: `[{"step_id": "1.1", "status": "correct"}, {"step_id": "1.2", "status": "incorrect"}, ...]`.

#### A3) Evaluate prefix-correctness (Progress Pointer)
Let the ordered substeps be \(s_1, s_2, ..., s_N\).
Find the largest \(k\) such that:
- For every \(i \le k\), substep \(s_i\) is marked "correct".
- Substep \(s_{k+1}\) is "incorrect" or "missing" (if it exists).

Output `progress_pointer`:
- If \(k = 0\): `{"main_step": 0, "substep": 0}`
- Else: set pointer to the substep index of \(s_k\), e.g. `{"main_step": 2, "substep": 2.2}`.

#### A4) Remaining work summary
Briefly summarize what remains starting from the **first incorrect/unproven substep**.

### Task B -- Cut Point (`last_useful_step_index`) from CoT
Now use `generator_cot` (NOT the final answer) to determine the context cut point:
- Goal: Preserve ALL "Constructive Cognitive Actions" in the CoT. This includes hints, verifications, partial progress, and useful scaffolding, even if the final result for that specific step isn't fully "correct" yet.
- **Criteria for a "Useful Step" (KEEP it):**
  1.  **Evidence of Success:** Derives a substep marked "correct".
  2.  **Valid Scaffolding:** Sets a relevant subgoal, defines a variable, or breaks the problem down logically.
  3.  **Verification:** Performs a check that validates a claim or *correctly identifies an error*.
  4.  **Hypothesis/Discovery:** Proposes a new mathematical angle or recognizes a pattern.
  5.  **Hint Integration:** Acknowledges or attempts to apply a previously injected hint.
  6.  **Self-Correction:** Explicitly fixes a previous mistake in the same chain.

- **Criteria for "Not Useful" (CUT after this):**
  1.  **Pure Summary:** Merely restating what was already done without adding insight.
  2.  **Circular Loops:** Repeating a known error or argument exactly.
  3.  **Empty Stalling:** Statements like "I am stuck" or "I don't know" *without* proposing a new specific action.
  4.  **Premature Conclusion:** Jumping to a final answer without sufficient proof.

- **Search Strategy:**
  1. Scan the CoT from start to finish.
  2. Identify the *chronologically latest* step (highest index) that meets ANY of the "Useful Step" criteria.
  3. Set `last_useful_step_index` to this value.

- **Note on Hints:** If the CoT contains an injected hint (usually a distinct block), count it as "Useful" unless the model completely ignored it or looped immediately.

**Validation Requirement:**
You must provide `last_useful_step_reasoning`:
- "Step [X] is the last useful step because it [sets a valid subgoal / verifies X / derives Y]."
- "I am discarding steps [X+1] onwards because they [only summarize / repeat the loop / add no new information]."
- "I confirmed that Step [X] adds constructive value beyond just rehashing."

### Output Format
Return ONLY valid JSON matching this schema:

```json
{
  "progress_pointer": {
    "main_step": 2,
    "substep": 2.2
  },
  "remaining_work_summary": "Brief summary of remaining work",
  "last_useful_step_index": 7,
  "last_useful_step_reasoning": "Step 7 sets up the equation for Substep 2.2, which is a valid constructive action. Step 8 is just a restatement of the goal.",
  "step_status": [
    {"step_id": "1.1", "status": "correct"},
    {"step_id": "1.2", "status": "correct"},
    {"step_id": "1.3", "status": "incorrect"},
    {"step_id": "2.1", "status": "correct"},
    {"step_id": "2.2", "status": "missing"}
  ]
}
```


==> prompts/decompose.txt <==
### Role
You are an expert at deconstructing mathematical solutions into their logical structure. Your goal is to break down a reference solution into main steps and detailed sub-steps, identifying the key strategic insights and how they build upon each other.

### Input Data
1. **Problem Statement**:
{problem_statement}

2. **Reference Solution**:
{reference_solution}

### Task: Deconstruct Solution Structure

Your task is to:
1. Identify 2-5 main steps that represent key strategic insights or logical milestones
2. Break down each main step into specific, actionable sub-steps
3. Ensure the structure reflects the logical flow of the solution
4. Focus on what needs to be accomplished at each stage, not approachability

### Main Step Definition

A **Main Step** is:
- A key strategic insight or logical milestone in the solution
- A conceptual linchpin that unlocks a significant part of the problem
- A transformative perspective or application of a principle
- Something that fundamentally guides the solver from one stage to the next

### Sub-Step Definition

**Sub-steps** are:
- Specific, actionable tasks required to fully realize a main step
- Detailed operations, calculations, or logical deductions
- The concrete work needed to implement the main step's insight

### Output Format

Provide your analysis in the following structured text format:

```
## Solution Structure Analysis

**Main Step 1: [Descriptive Title of the Main Step]**
  - Sub-step 1.1: [Description of first sub-step]
  - Sub-step 1.2: [Description of second sub-step]
  - Sub-step 1.3: [Description of third sub-step]
  ...

**Main Step 2: [Descriptive Title of the Main Step]**
  - Sub-step 2.1: [Description of first sub-step]
  - Sub-step 2.2: [Description of second sub-step]
  ...

**Main Step N: [Descriptive Title of the Main Step]**
  - Sub-step N.1: [Description of first sub-step]
  - Sub-step N.2: [Description of second sub-step]
  ...
```

### Guidelines

1. **Number of Main Steps**: Identify 2-5 main steps (typically 3-4 for most problems)
2. **Sub-step Detail**: Each main step should have 2-6 sub-steps that are specific and actionable
3. **Logical Flow**: Main steps should follow the natural progression of the solution
4. **Clarity**: Use clear, descriptive titles and sub-step descriptions
5. **Completeness**: Ensure all important parts of the solution are covered

### Examples

**Example 1: Inequality Problem**

```
## Solution Structure Analysis

**Main Step 1: Apply Weighted AM-GM Inequality**
  - Sub-step 1.1: Identify that a^a b^b c^c d^d is a weighted geometric mean
  - Sub-step 1.2: Recognize that weights sum to 1 (a+b+c+d=1)
  - Sub-step 1.3: Apply Weighted AM-GM: a^a b^b c^c d^d <= a^2+b^2+c^2+d^2
  - Sub-step 1.4: Establish equality condition (when a=b=c=d)

**Main Step 2: Set Up Polynomial Inequality**
  - Sub-step 2.1: Multiply both sides by (a+2b+3c+4d)
  - Sub-step 2.2: Express goal as showing (a+2b+3c+4d)(a^2+b^2+c^2+d^2) < 1
  - Sub-step 2.3: Define T = a+2b+3c+4d and Q = a^2+b^2+c^2+d^2

**Main Step 3: Expand and Compute Difference**
  - Sub-step 3.1: Expand (a+b+c+d)^3 = S^3
  - Sub-step 3.2: Expand TQ = (a+2b+3c+4d)(a^2+b^2+c^2+d^2)
  - Sub-step 3.3: Compute difference S^3 - TQ term by term

**Main Step 4: Verify Positivity of Difference**
  - Sub-step 4.1: Group positive and negative terms
  - Sub-step 4.2: Show positive terms dominate using ordering a>=b>=c>=d
  - Sub-step 4.3: Verify all term combinations yield positive contributions
```

### Important Notes

- Output ONLY the structured analysis in the exact format specified above
- Do not include explanations, meta-comments, or additional text
- Use clear, mathematical language
- Ensure sub-steps are specific enough to be actionable
- Maintain logical progression from one main step to the next


==> prompts/gen.txt <==
### Role
You are a brilliant mathematical problem solver, checking your work for logical consistency and rigor.

### Task
**You MUST solve the given problem completely and thoroughly.** Do not say the problem is too difficult or complex. Work through it systematically and provide a complete, detailed solution.

Show your work clearly and completely:
- Think through the problem step by step using your internal reasoning.
- Apply mathematical principles and techniques systematically.
- Show all intermediate calculations, derivations, and logical steps.
- Explain your reasoning at each stage - do not skip steps or assume the reader can fill in gaps.
- Check your work for logical consistency and rigor.
- Provide a clear, complete solution with your final answer explicitly stated.

### Format
- Use a natural, flowing internal monologue for your reasoning.
- **Do NOT** number your steps (e.g., do NOT write "Step 1:", "Step 2:"). Just write the reasoning paragraphs naturally.
- Ensure your final answer is clearly stated at the end.
- **Be thorough**: Include all necessary details, calculations, and explanations. Brief or incomplete answers are not acceptable.

### Important
- **Do NOT** refuse to solve the problem or claim it is too difficult.
- **Do NOT** provide meta-commentary about the problem's difficulty.
- **You MUST** attempt a complete solution, even if you are uncertain about some steps.
- **You MUST** provide a detailed, comprehensive solution - do not give brief or abbreviated answers.
- **Show all work**: Include all calculations, derivations, and logical reasoning. Do not skip steps or provide only the final answer.


==> prompts/hint.txt <==
### Role
You are generating a **raw mathematical hint** (content only). Your job is to decide *what* the solver should do next (and at higher hint levels, *how*), based on the solution analysis + progress assessment + error report.

Write in **first-person working-notes voice** (e.g., "I should...", "Let me...", "I need to check..."), similar to a solver's internal monologue.

**Do NOT attempt to match the generator's exact phrasing or formatting.** Fine-grained style matching and behavioral-pattern styling are handled by the Translator stage.

### Input Data
1. **Problem Statement**:
{problem_statement}

2. **Reference Solution**:
{reference_solution}

3. **Solution Analysis** (structured breakdown of reference solution):
{solution_analysis}

4. **Generator's CoT (up to cut point)**:
{generator_cot_up_to_index}

**Important**: This is the Chain of Thought up to where the hint will be injected. Use it only to understand *what they tried* and *what they currently have on the page*.

5. **Generator's Final Answer** (what they actually wrote as the proof/solution):
{generator_answer}

6. **Progress Assessment**:
{progress_assessment}

This contains:
- `progress_pointer`: Current position in solution analysis (e.g., `{"main_step": 2, "substep": 2.2}`)
- `progress_percentage`: How much is completed (0-100)
- `completion_status`: "early", "mid", or "late"
- `remaining_work_summary`: High-level summary of remaining work

7. **Hint Level** (0-4):
{hint_level}

8. **Error Report**:
{errors_report}

**CRITICAL**: These errors were identified in the generator's **final answer/solution**, NOT in the Chain of Thought. The error locations include 5-grams from the solution parts being analyzed.

### Understanding Your Inputs

**CoT vs. Final Answer Distinction:**
- **CoT (`generator_cot_up_to_index`)**: The reasoning process, step-by-step thinking. Use this to:
  - Understand what the generator was trying to do
  - See the context leading up to the injection point
  - Avoid proposing steps that contradict what they've already established (unless correcting an error)
  
- **Final Answer (`generator_answer`)**: The proof/solution text the generator produced. This is what must be made rigorous and correct.
- **Error Report (`errors_report`)**: Errors found in the **final answer/solution** (the proof text after `</think>`). Use this to:
  - Know what went wrong in the final answer
  - Understand what needs to be fixed
  - Note: Error locations include 5-grams from solution parts, not step numbers

**Critical combined reasoning**:
- Your hint must consider ALL of: `generator_cot_up_to_index` + `generator_answer` + `errors_report` + `progress_assessment`.
- If the approach is correct but the final answer is hand-wavy, focus on making the final answer rigorous.

**Progress Pointer:**
- The `progress_pointer` indicates the **last substep that is correct in the generator's FINAL ANSWER**, using a **prefix rule** (everything before it is also correct).
- Format: `{"main_step": 2, "substep": 2.2}` means substep 2.2 is the last fully-correct point; the **next work** starts at the next required substep after 2.2.
- Use it only to decide **what is already safe** vs **what must be fixed next**. Do NOT mention "Main Step/Sub-step" labels or step titles in your hint; describe the math action instead.

**Solution Analysis:**
- This is a structured breakdown of the reference solution into main steps and substeps
- Use this to understand the solution structure and guide the generator accordingly

### Task: Generate Hint Based on Progress Pointer and Hint Level

Your task is to generate a hint that guides the generator based on:
1. Their current position (`progress_pointer`) in the solution analysis
2. The hint level (0-3) which determines how much detail to provide
3. The errors found in their final answer (`errors_report`)
4. The solution analysis structure
5. The relationship between what they reasoned (CoT) and what they wrote (final answer)

### Mandatory "Continue Thinking" block
At the VERY TOP of your hint, include a short block that forces continued reasoning and deep verification.

This block must have ALL of the following, in this order:

1) **Continue-thinking directive (1-2 sentences, first-person)**:
- Explicitly state that I must keep thinking and diving deeper into the logic, and that I am NOT ready to conclude or write the final answer yet.

2) **Verification-first step (1 short paragraph, first-person)**:
- State the first concrete action as a verification: re-derive the critical rule/inequality that was misused, and sanity-check it on a small concrete example (or a boundary case).

3) **Dynamic open questions (2-5 questions, each on its own line)**:
- Write 2-5 explicit questions that I must answer rigorously before moving towards a conclusion.
- **For Hint Levels 0-3 ONLY**: These questions MUST be chosen dynamically from:
  - `errors_report` (highest priority; ask directly about the key mistakes)
  - the first incorrect/unproven point after `progress_pointer` (what needs to become correct next)
  - `generator_answer` (if it is hand-wavy, ask what exact justification is missing)
  - Each question must be concrete and answerable (e.g., "Which exact valuation inequality follows...?").
- **For Hint Level 4 ONLY**: Do NOT ask open questions. Instead, replace this section with a single directive:
  - "I have provided the rigorous derivation for [Step] below. My task now is to verify this derivation step-by-step and integrate it into my proof."

After this block, write the actual hint content at the requested hint level (0-4).

### Proof-writing constraints (enforce rigor via hint content)
When the issue is "hand-wavy / missing justification" (even if the approach is correct), your hint MUST enforce rigorous proof-writing:
- State each claim, then give its justification immediately (no "clearly", "it follows" without steps).
- Show key algebraic transformations and inequality steps explicitly.
- Close all cases and quantify statements precisely.
- Make the final answer self-contained (do not reference the CoT; rewrite the proof in the final answer section).

### Special case handling (important)
1) **CoT is fine, but final answer is hand-wavy / incomplete**:
- Do NOT change the approach.
- Instruct the generator to **rewrite the final answer** rigorously using the argument already developed in the CoT.
- Ask for the specific missing justifications indicated by `errors_report`.

2) **Final answer is wrong, but CoT contains a correct argument skeleton**:
- Do NOT invent new math.
- Instruct the generator to **reuse the correct CoT argument** and rewrite the final answer correctly and rigorously.

3) **Both CoT and final answer are wrong**:
- Use `solution_analysis` + `progress_pointer` to guide them back to the next correct substep, following the hint_level rules.

### Hint Level Definitions

**Hint Level 0:**
- Provide a **high-level next move** (what to do next), without details.
- Focus on the **mathematical goal**, not labels from the solution analysis.
- Example: "Next, derive the key divisibility/valuation constraint implied by cube-freeness, and use it to restrict the remaining cases."

**Hint Level 1:**
- Provide the **next move** and name the **next key claim/constraint** to establish (still mostly "what", minimal "how").
- Example: "Next, fix a prime dividing the critical expression and write down the exact valuation inequality forced by cube-freeness; identify what this implies about which integers that prime must divide."

**Hint Level 2:**
- Provide a **concrete method** for the next key claim: give a short recipe of how to proceed and what to check.
- Example: "Use \(v_p(k) = 3v_p(y+C)-v_p(y)\le 2\). Start by taking a prime \(p\mid (y+C)\); deduce \(p\mid y\) and \(p\mid C\), then analyze the valuation cases carefully using the valuation-of-sum rule (avoid assuming \(v_p(y+C)=\min(v_p(y),v_p(C))\) when the valuations are equal)."

**Hint Level 3:**
- Provide the most detailed guidance: a **tight outline** of the full corrective argument needed next, including the critical intermediate claims and what must be justified.
- Example: "Give a complete valuation-based contradiction for the forbidden case by (i) fixing \(p\mid(y+C)\), (ii) deriving the inequality \(3v_p(y+C)-v_p(y)\le 2\), (iii) forcing \(p\mid y\) and \(p\mid C\), (iv) handling the equal-valuation subcase via the strict inequality \(v_p(y+C)>\min(v_p(y),v_p(C))\) when \(v_p(y)=v_p(C)\), and (v) concluding the only remaining case."

**Hint Level 4 (Full Derivation / "Do the Step"):**
- Provide a **comprehensive derivation/proof** for the specific step/sub-claim the generator is currently stuck on (the first incorrect/unproven point after `progress_pointer`).
- Include all key details: definitions, inequalities/valuation rules, and the full logical chain.
- Do **not** go beyond what is necessary for that step; stop once that stuck step is fully resolved.

### Hint Generation Process

**Step 1: Determine Current Position**
- Use `progress_pointer` to find where the generator is in the solution analysis
- Check if they're in the middle of a main step or have completed one
- Look at the solution analysis to see what comes next

**Step 2: Address Errors**
- Review `errors_report` to understand what went wrong in the final answer
- Address these errors in your hint
- Remember: These are from the final answer, not the CoT

**Step 3: Generate Hint Based on Level**
- First, identify the **first incorrect/unproven** point after `progress_pointer` using `errors_report` + `generator_answer`.
- Then choose depth:
  - **Level 0**: State the next mathematical goal (what to do).
  - **Level 1**: State the next goal + the key constraint/claim to establish next.
  - **Level 2**: Provide a concrete method/recipe for that next claim.
  - **Level 3**: Provide a tight outline of the corrective argument for the next stuck region.
  - **Level 4**: Provide the full derivation/proof for the stuck step (complete details), then stop.

**Step 4: Reference CoT Context (content only)**
- Use `generator_cot_up_to_index` only to align the hint with what has already been tried/established.
- Do NOT mimic voice, tone, phrasing, or format from the CoT.

### Examples

**Example 1: Level 0, Mid Main Step**
- Progress Pointer: `{"main_step": 2, "substep": 2.1}`
- Hint Level: 0
- Hint: "Next I should use the cube-free constraint to derive the key valuation/divisibility restriction that rules out the remaining case."

**Example 2: Level 1, Completed Main Step**
- Progress Pointer: `{"main_step": 1, "substep": 1.4}`
- Hint Level: 1
- Hint: "Now I should focus on the valuation step: fix a prime divisor of the critical term and write down the exact inequality imposed by cube-freeness; then use it to force the relevant divisibility relations."

**Example 3: Level 2, Mid Main Step**
- Progress Pointer: `{"main_step": 2, "substep": 2.2}`
- Hint Level: 2
- Hint: "I should apply \(v_p(k)=3v_p(y+C)-v_p(y)\le 2\) to a prime \(p\mid (y+C)\). Then I can deduce what must divide what, and I need to handle the delicate equal-valuation case using the valuation-of-sum rule (I shouldn't replace \(v_p(y+C)\) by \(v_p(C)\) just because \(y\mid C^3\))."

**Example 4: Level 3, Mid Main Step**
- Progress Pointer: `{"main_step": 2, "substep": 2.1}`
- Hint Level: 3
- Hint: "I should give a full valuation-based contradiction for the forbidden case: fix \(p\mid(y+C)\); write \(v_p(k)=3v_p(y+C)-v_p(y)\le 2\); conclude \(p\mid y\) and hence \(p\mid C\); then analyze the subcase \(v_p(y)=v_p(C)\) carefully (it forces \(v_p(y+C)>\min(v_p(y),v_p(C))\)), and use that strict increase to contradict the inequality."

### Style

**Do not perform fine-grained style matching.** Output a raw hint in a first-person working-notes voice. The Translator will rewrite it into the generator's exact style.

### Format
- Can be a single paragraph or multiple paragraphs (use \n\n for separation)
- Length varies by hint level (Level 0 shortest, Level 4 longest)

### Prohibited
- Do NOT include prefixes like "Teacher's comment:", "Hint:", "Correction:", or "Step X:"
- Do NOT refer to step numbers in the text (e.g., instead of "In Step 5 I said...", write "Previously I said...")
- Do NOT refer to "Main Step", "Sub-step", or copy step titles from `solution_analysis`.
- Do NOT use concluding language like "this completes", "we are done", or "final step". The hint must clearly keep the work inside `<think>` ongoing.
- Do NOT mention "reference solution", "ground truth", or imply external knowledge
- Do NOT copy text from the generator's existing solution
- Do NOT reveal steps beyond what's needed for the current hint level

### Goal
Produce the best next-step guidance **in content**, and let the Translator handle voice/styling.

### Important Notes

- Use `progress_pointer` to determine current position in solution analysis
- Use `hint_level` to determine how much detail to provide
- Address errors from `errors_report` naturally within the hint
- Reference `solution_analysis` to understand the structure
- Focus on guiding toward the next step(s) based on progress pointer and hint level


==> prompts/restyle.txt <==
### Role
You are an expert at translating mathematical hints into a generator's writing style. Your goal is to rewrite a hint so it matches the generator's tone, phrases, and structural patterns, while applying appropriate behavioral patterns.

### Critical Constraint (NO NEW CONTENT)
Your output must be a **stylistic rewrite** of the provided `generated_hint`.

- You may **rephrase**, **reorder**, and **split** the hint into multiple steps.
- You may add **behavioral-pattern framing** (e.g., "let's verify...", "let's test a small case...") as *style*, and adjust terminology/jargon to match the generator.
- You must **NOT add new mathematical content** that is not already present in `generated_hint`:
  - No new lemmas, identities, substitutions, casework, or computations.
  - No additional detailed derivations or extra steps.
  - No introducing new symbols/equations unless they are already explicitly present in `generated_hint`.

If `generated_hint` is missing a detail needed to proceed, do **not** invent it; preserve the hint's level of detail and only rewrite its presentation.

### Priority rules (what controls what)
- **Content source**: `generated_hint` ONLY. Do not use any facts, steps, or math from anywhere else.
- **Style source**: `generator_cot_up_to_index` ONLY. This controls:
  - tone and voice (including first-person vs not)
  - jargon/terminology
  - typical sentence structure and pacing
  - self-correction phrases (e.g., "Wait...", "Hold on...")
  - formatting preference (paragraphing vs bullets)

If the `generated_hint` is written in a different voice (e.g., teacher/outline voice), you MUST rewrite it into the generator's CoT voice.

### Preserve the "Continue Thinking" block (if present)
If `generated_hint` begins with a "Continue Thinking" block (directive + verification-first + explicit questions):
- Preserve its STRUCTURE and ORDER.
- Keep each question as an explicit question sentence (do not merge questions into a narrative outline).
- You may restyle the wording to match the generator's CoT tone, but you must NOT remove the questions or turn them into "plan scaffolding".

### Input Data
1. **Problem Statement**:
{problem_statement}

2. **Generated Hint** (raw hint to translate):
{generated_hint}

3. **Generator's CoT** (for style matching):
{generator_cot_up_to_index}

4. **Behavioral Patterns Reference**:
{behavioral_patterns}

### Task: Translate Hint to Generator's Style

Your task is to:
1. Analyze the generator's CoT to extract their writing style (tone, phrases, structural patterns)
2. Decide which behavioral patterns to apply to the hint
3. Translate the hint to match the generator's style while applying the chosen behavioral patterns
4. Explain why you chose this behavioral chain

### Step 1: Analyze Generator's Style

Examine the generator's CoT (`generator_cot_up_to_index`) to identify:
- **Common phrases**: What phrases does the generator frequently use? (e.g., "Let's check...", "Wait, but...", "So...")
- **Tone**: Is it conversational, formal, exploratory, methodical?
- **Structural patterns**: How does the generator structure their reasoning? (e.g., bullet points, step-by-step, narrative)
- **Self-correction patterns**: Does the generator use phrases like "Wait...", "Actually...", "Let me reconsider..."?
- **Verification style**: How does the generator verify claims? (e.g., "Let's confirm...", "That seems right", checkmarks)

### Step 2: Choose Behavioral Patterns

Review the behavioral patterns reference and decide which patterns are most appropriate for this hint. Consider:
- What patterns match the generator's current style?
- What patterns would help guide the generator effectively?
- What sequence of patterns would create a natural flow?

**Available Behavioral Patterns:**
- Knowledge Retrieval
- Example Testing & Problem Engagement
- Representation Shift
- Subgoal Setting
- Pattern Recognition
- Hypothesis Generation
- Forward Deduction
- Backward Chaining
- Verification
- Backtracking

**Choose 1-4 patterns** that form a coherent chain. The chain should:
- Match the generator's style where possible
- Guide the generator effectively toward the solution
- Flow naturally from one pattern to the next

### How to use behavioral patterns (style-only)
Behavioral patterns should affect ONLY the **framing language**, not the mathematical content.
Examples of framing-only usage:
- **Verification**: "Let's verify/check this carefully..."
- **Example Testing & Problem Engagement**: "Let's sanity-check a small case..."
- **Representation Shift**: "Let's reframe/rename variables to make this cleaner..."
- **Subgoal Setting**: "So the immediate goal is..."

Do NOT introduce new intermediate lemmas, claims, or computations to "fit" a pattern.

### Critical formatting rule (chain <=> paragraphs)
If you choose a behavioral chain of length **L**, you MUST output:
- `translated_hint_steps` as a list of exactly **L** strings
- each item is exactly **one paragraph**
- paragraph i must embody behavioral pattern i in your `behavioral_chain` (in order)

So:
- chain length 1 -> 1 paragraph
- chain length 3 -> 3 paragraphs

Do NOT merge multiple patterns into one paragraph, and do NOT split one pattern across multiple paragraphs.

### Formatting constraints (avoid weird newlines in equations)
Your rewrite must preserve mathematical formatting from `generated_hint`:
- Do NOT insert extra newlines inside inline math, code spans, or LaTeX blocks.
- Preserve any `$$ ... $$` blocks as single contiguous blocks (no line breaks added inside).
- Preserve any `\(...\)` or `\[...\]` spans without adding line breaks.
- If `generated_hint` contains backticked math like `` `t \le a` ``, keep it in the same form (do not split across lines).
- Do not introduce stray line breaks around inequality symbols (e.g., avoid turning `n \ge 3` into `n` then a newline then `3`).

### LaTeX Usage (MANDATORY)
You MUST enforce standard LaTeX usage for all mathematical expressions:
1. **Display Equations**: Use `$$ ... $$` for main equations, inequalities, or results.
2. **Inline Math**: Always wrap inline variables, numbers, and short expressions in single `$` signs (e.g., `$x$`, `$n=2$`) or `\( ... \)`.
3. **No Plain Text Math**: Never use plain text approximations for math symbols.
   - Use `\ge` or `\geq` instead of `>=`.
   - Use `\le` or `\leq` instead of `<=`.
   - Use `\cdot` or `\times` for multiplication instead of `*` or `x`.
   - Use `\frac{a}{b}` instead of `a/b` in display math (inline fractions like `$a/b$` are acceptable if simple).
   - Use `\implies` or `\rightarrow` instead of `=>` or `->`.
4. **Consistency**: Ensure standard LaTeX commands (e.g., `\boxed{...}`) are preserved and correctly formatted.

### Step 3: Translate the Hint

Rewrite the `generated_hint` to:
1. **Match generator's tone**: Use the same conversational/formal/exploratory tone
2. **Use generator's phrases**: Incorporate phrases the generator commonly uses
3. **Match structural patterns**: Use similar formatting and structure (bullet points, step-by-step, narrative)
4. **Apply behavioral patterns**: Incorporate the chosen behavioral patterns naturally
5. **Maintain mathematical accuracy**: Don't change the mathematical content, only the style

**Translation Guidelines:**
- If generator uses "Let's check...", use that phrase
- If generator uses "Wait..." for self-correction, incorporate that pattern
- If generator structures with bullet points, use bullet points
- If generator is conversational, make the hint conversational
- Apply the behavioral patterns naturally - don't force them

### Style constraints (avoid following the hint's outline voice)
- Do NOT keep "lecture/teacher/outline" scaffolding unless the generator's CoT itself uses it:
  - avoid phrases like "Here is an outline", "Let's outline a plan", "First/Second/Finally" as a template
  - avoid over-explaining what you are about to do
- Prefer the generator's typical CoT flow: short purposeful paragraphs, self-checks, and direct transitions.
- Match the generator's POV: if CoT uses first-person ("I", "we"), use it; otherwise avoid it.

### Step 4: Output Translation
Output ONLY the final translated hint text. 

**Rules:**
- Do not output the chain plan or reasoning--do that internally in your head.
- The output must be ready to paste directly into the solution.
- Separate paragraphs with double newlines (`\n\n`) if there are multiple steps.
- **Preserve LaTeX formatting exactly.** Do NOT escape backslashes for JSON (e.g., use `\ge`, not `\\ge`).
- Ensure the number of paragraphs equals the length of your internal behavioral chain plan.

### Output Format
Return ONLY the raw translated text. Do not wrap it in JSON, quotes, or markdown code blocks. Just the text.


==> prompts/shorten.txt <==
### Role
You are an expert mathematical editor with a deep understanding of rigorous proofs. You are reviewing a long Chain of Thought (CoT) generated by a problem solver.

### Task
Your goal is to **condense** the provided CoT to be approximately **{shortening_factor}** of its original length, while strictly preserving:
1.  **Mathematical Rigor:** Do NOT skip any logical steps, equations, or crucial checks.
2.  **Exact Writing Style:** Preserve the original tone, pronoun usage, verb tenses, and writing style in detail.
3.  **Paragraph Openings:** Maintain the exact same type of paragraph openings as the original, especially the starting paragraph style.
4.  **Content:** Keep all defined variables, lemmas, and intermediate conclusions.

### Critical Style Preservation Requirements

**Tone and Voice:**
- Preserve the exact same tone (formal, casual, exploratory, etc.)
- Maintain the same pronoun usage (first-person "I", third-person, etc.)
- Keep the same verb tenses throughout (present, past, conditional, etc.)
- Preserve the same level of formality and mathematical language style

**Opening Paragraph:**
- **CRITICAL:** The starting paragraph must begin with EXACTLY the same opening phrase, structure, and style as the original
- Do NOT rewrite or paraphrase the opening
- Preserve the exact opening sentence(s) verbatim if possible, or maintain the same structure and phrasing style
- The opening sets the tone for the entire CoT - it must feel identical to the original

**Paragraph Structure:**
- Maintain the same type of paragraph openings throughout (e.g., "Let me...", "I need to...", "Consider...", etc.)
- Preserve the same transition style between paragraphs
- Keep the same sentence structure patterns (simple, complex, mathematical statements, etc.)

### Strategy for Shortening
- **Remove Repetition:** If the solver repeats the same derivation or statement multiple times, keep only the clearest instance.
- **Tighten Phrasing:** Convert verbose English explanations into concise mathematical statements where possible, BUT maintain the same writing style and tone.
- **Cut Meta-Commentary:** Remove excessive "Let me think about this," "Okay, moving on," or "This seems hard" unless they mark a crucial pivot in reasoning.
- **Merge Steps:** You may combine adjacent short steps into single coherent paragraphs, BUT preserve the original paragraph opening style when merging.

### Input
The current Chain of Thought is provided below:

{generator_solution}

### Output Format
**CRITICAL:** Output ONLY the condensed Chain of Thought itself. Start immediately with the mathematical reasoning.

**DO NOT include:**
- Any meta-commentary like "Here's the condensed Chain of Thought:" or "I need to condense..."
- Any instructions or explanations about what you're doing
- Any introduction or conclusion statements
- Any references to the shortening task or instructions

**DO output:**
- The condensed mathematical reasoning starting with EXACTLY the same opening as the original CoT
- The reasoning should flow naturally as if it were the original CoT, just more concise
- Maintain the exact same writing style, tone, and paragraph opening patterns throughout

**Example of CORRECT output (if original starts with "I need to prove..."):**
```
I need to prove that $2015!$ divides $\det A$. Let $n=2015$. I'll use the identity $x^k = \sum_{t=0}^k S(k,t) (x)_t$...
```

**Example of INCORRECT output (DO NOT DO THIS):**
```
I need to condense the provided Chain of Thought to approximately 80% of its original length...

Here's the condensed Chain of Thought:

I need to prove that $2015!$ divides $\det A$...
```

**Example of INCORRECT output (DO NOT REWRITE THE OPENING):**
If the original starts with: "Let me consider the problem of proving that $2015!$ divides $\det A$..."
DO NOT change it to: "I need to prove that $2015!$ divides $\det A$..."
Keep the exact opening style: "Let me consider the problem of proving that $2015!$ divides $\det A$..."

Begin your response directly with the EXACT SAME opening as the original CoT. Do not include any preamble, and do not rewrite or paraphrase the opening.


==> prompts/stopped.txt <==
# Solution Detection Task

You are analyzing a mathematical proof generation to determine if a **solution/final answer section** exists after the Chain of Thought reasoning.

## Input Format

The text has been split into paragraphs and numbered:

```
Paragraph 1: [content]
Paragraph 2: [content]
...
Paragraph N: [content]
```

## Task: Distinguish Chain of Thought from Solution

### Chain of Thought Characteristics:
- **Exploratory reasoning**: "Let's try...", "We need to...", "Consider the case where..."
- **Working through cases**: Testing different approaches, exploring possibilities
- **Intermediate calculations**: Step-by-step derivations, algebraic manipulations
- **Questioning and verification**: "Is this correct?", "Let's check...", "We should verify..."
- **Tentative conclusions**: "This suggests...", "It seems that...", "We might have..."
- **Raw mathematical work**: Unformatted equations, scratch work

### Solution Characteristics:
- **Formatted sections**: Headers like `### Part (a)`, `### Step 7: Final Answer`
- **Definitive statements**: "Therefore", "Hence", "We conclude", "This completes the proof"
- **Final answers**: Boxed expressions `\boxed{...}` (though not always present)
- **Clean presentation**: Well-structured, polished formatting
- **Section separators**: Horizontal rules (`---`) separating sections
- **Complete proofs**: Fully written out, publication-ready format
- **No exploratory language**: No "let's try" or "we need to" - just definitive statements

## Examples

### Example 1: Solution Detected

```
Paragraph 1: Let's try to find the Fermat-Toricelli point...
Paragraph 2: We need to consider the angles...
Paragraph 3: Using rotation, we can show...
Paragraph 4: Therefore, all three lines intersect at S.
Paragraph 5: ### Final Answer
Paragraph 6: \boxed{SD + SE + SF = 2(SA + SB + SC)}
```

**Detection**: `has_solution=True`, `solution_start_paragraph_index=5` (where "### Final Answer" appears)

### Example 2: No Solution

```
Paragraph 1: Let's try to find the Fermat-Toricelli point...
Paragraph 2: We need to consider the angles...
Paragraph 3: Using rotation, we can show...
Paragraph 4: But wait, we should check case 2 as well...
Paragraph 5: Actually, case 2 gives us a different result...
```

**Detection**: `has_solution=False` (reasoning continues, no definitive solution section)

### Example 3: Gradual Transition

```
Paragraph 1: ... reasoning ...
Paragraph 10: So we have established that SD + SE + SF = 2(SA + SB + SC).
Paragraph 11: This completes the proof.
Paragraph 12: \boxed{SD + SE + SF = 2(SA + SB + SC)}
```

**Detection**: `has_solution=True`, `solution_start_paragraph_index=10` (where definitive statement begins)

## Output Format

Return a JSON object with:
- `has_solution`: `true` if solution section exists, `false` otherwise
- `solution_start_paragraph_index`: 1-based paragraph number where solution starts (only valid if `has_solution=true`)
- `reasoning`: Clear explanation of your decision

## Important Notes

1. **Look for transition point**: Where does exploratory reasoning END and definitive solution BEGIN?
2. **Solution may span multiple paragraphs**: The first paragraph with solution content marks the start
3. **Boxed answers are not required**: A solution can exist without `\boxed{}` if it's clearly formatted and definitive
4. **Headers are strong indicators**: `### Part (a)`, `### Final Answer`, etc. usually mark solution sections
5. **If ambiguous**: Err on the side of `has_solution=false` to avoid premature cutting

## Problem Statement

{{ problem_statement }}

## Paragraphs to Analyze

{{ paragraphs_text }}

